Counting Polyominoes, Revisited: Corrigendum and Addendum

This is a Corrigendum and Addendum to Algorithmica paper (2026) 88:51.

==> graphics/diag_order1.txt <==
(0,0,s,0), (0,1,p,1), (0,2,*,), (0,3,p,), (0,4,*,), (1,0,p,), (1,1,*,2), (1,2,p,3), (1,3,*,), (1,4,p,), (2,0,*,), (2,1,p,), (2,2,*,4), (2,3,p,5), (2,4,*,), (3,0,p,), (3,1,*,), (3,2,p,), (3,3,*,6), (3,4,p,7), (4,0,*,), (4,1,p,), (4,2,*,), (4,3,p,), (4,4,*,8)


==> graphics/diag_order2.txt <==
(0,0,s,0),(1,1,*,2),(2,2,*,4),(3,3,*,6),(4,4,*,8),
(1,0,p,1),(2,1,p,3),(3,2,p,5),(4,3,p,7),
(1,-1,*,),(2,0,*,),(3,1,*,),(4,2,*,),(5,3,*,),
(2,-1,p,),(3,0,p,),(4,1,p,),(5,2,p,),
(2,-2,*,),(3,-1,*,),(4,0,*,),(5,1,*,),(6,2,*,),
(3,-2,p,),(4,-1,p,),(5,0,p,),(6,1,p,),
(3,-3,*,),(4,-2,*,),(5,-1,*,),(6,0,*,),(7,1,*,),
(4,-3,p,),(5,-2,p,),(6,-1,p,),(7,0,p,),
(4,-4,*,),(5,-3,*,),(6,-2,*,),(7,-1,*,),(8,0,*,)


==> graphics/diag_rect1.txt <==
(0,-1,p,), (0,0,*,), (1,-2,p,), (1,-1,*,), (1,0,p,), (1,1,*,), (2,-3,p,), (2,-2,*,), (2,-1,p,), (2,0,*,), (2,1,p,), (3,-4,p,), (3,-3,*,), (3,-2,p,), (3,-1,*,), (3,0,p,), (4,-4,*,), (4,-3,p,), (4,-2,*,), (4,-1,p,), (5,-3,*,), (5,-2,p,)


==> graphics/diag_rect2.txt <==
(0,0,*,), (1,-1,*,), (1,0,p,), (1,1,*,), (2,-2,*,), (2,-1,p,), (2,0,*,), (2,1,p,), (2,2,*,), (3,-3,*,), (3,-2,p,), (3,-1,*,), (3,0,p,), (3,1,*,), (4,-4,*,), (4,-3,p,), (4,-2,*,), (4,-1,p,), (4,0,*,), (5,-3,*,), (5,-2,p,), (5,-1,*,), (6,-2,*,)

==> graphics/diag_rect3.txt <==
(0,0,*,), (1,-1,*,), (1,0,p,), (1,1,*,), (2,-2,*,), (2,-1,p,), (2,0,*,), (2,1,p,), (2,2,*,), (3,-3,*,), (3,-2,p,), (3,-1,*,), (3,0,p,), (3,1,*,), (3,2,p,), (4,-4,*,), (4,-3,p,), (4,-2,*,), (4,-1,p,), (4,0,*,), (4,1,p,), (5,-3,*,), (5,-2,p,), (5,-1,*,), (5,0,p,), (6,-2,*,), (6,-1,p,)

==> graphics/diag_rect4.txt <==
(1,0,p,), (1,1,*,), (2,-1,p,), (2,0,*,), (2,1,p,), (2,2,*,), (3,-2,p,), (3,-1,*,), (3,0,p,), (3,1,*,), (3,2,p,), (3,3,*,), (4,-3,p,), (4,-2,*,), (4,-1,p,), (4,0,*,), (4,1,p,), (4,2,*,), (5,-3,*,), (5,-2,p,), (5,-1,*,), (5,0,p,), (5,1,*,), (6,-2,*,), (6,-1,p,), (6,0,*,), (7,-1,*,)

==> graphics/inner_connection1.txt <==
(2,3,x,),(3,8,x,),(2,6,x,),(2,10,x,),(3,15,x,),(2,13,x,),(2,7,x,),(3,6,x,),(2,4,x,),(3,9,x,),(2,1,x,),(1,15,x,),(2,8,x,),(3,13,x,),(2,11,x,),(2,5,x,),(3,4,x,),(3,7,x,),(1,1,x,),(2,15,x,),(2,12,x,),(3,11,x,),(2,9,x,),(3,14,*,),(3,5,*,),(1,14,*,),(1,11,*,),(1,5,*,),(1,8,*,),(1,2,*,),(3,12,*,),(1,12,*,),(1,9,*,),(1,3,*,),(1,6,*,),(2,14,*,),(3,10,*,),(2,2,*,),(1,10,*,),(1,13,*,),(1,7,*,),(1,4,*,),(3,2,s,),(4,2,s,),(4,3,s,),(4,4,s,),(4,5,s,),(4,10,s,),(4,11,s,),(4,12,s,$\bullet$),(4,13,s,),(4,14,s,)

==> graphics/inner_connection2.txt <==
(10,6,x,),(13,10,x,),(9,14,x,),(12,6,x,),(14,9,x,),(6,13,x,),(10,13,x,),(11,14,x,),(11,5,x,),(13,8,x,),(15,5,x,),(17,8,x,),(7,9,x,),(9,12,x,),(12,13,x,),(3,16,x,),(4,17,x,),(12,4,x,),(6,11,x,),(10,11,x,),(1,14,x,),(11,12,x,),(2,15,x,),(13,6,x,),(15,3,x,),(17,6,x,),(9,10,x,),(12,11,x,),(4,15,x,),(6,18,x,),(19,6,x,),(10,9,x,),(11,10,x,),(2,13,x,),(13,13,x,),(13,4,x,),(15,10,x,),(7,14,x,),(9,17,x,),(17,4,x,),(18,5,x,),(9,8,x,),(4,13,x,),(5,12,x,),(11,8,x,),(13,11,x,),(15,8,x,),(16,9,x,),(7,12,x,),(9,15,x,),(9,6,x,),(4,11,x,),(5,10,x,),(10,14,x,),(11,15,*,),(11,6,x,),(13,9,x,),(7,19,x,),(15,6,x,),(17,9,x,),(7,10,x,),(9,13,x,),(3,14,x,),(5,17,x,),(14,5,x,),(6,9,x,),(11,13,x,),(11,4,x,),(7,17,x,),(15,4,x,),(16,5,x,),(7,8,x,),(9,11,x,),(12,9,x,),(3,12,x,),(5,15,x,),(6,16,x,),(14,12,x,),(14,3,x,),(11,11,x,),(15,11,x,),(7,15,x,),(15,2,x,),(13,2,x,),(16,3,x,),(18,6,x,),(9,9,x,),(14,10,x,),(5,13,x,),(6,14,x,),(14,1,x,),(10,5,x,),(15,9,x,),(7,13,x,),(9,16,x,),(12,5,x,),(14,8,x,),(5,11,x,),(6,12,x,),(10,12,x,),(16,8,x,),(7,11,x,),(12,12,x,),(3,15,x,),(5,18,x,),(4,16,x,),(6,19,x,),(12,3,x,),(14,6,x,),(6,10,x,),(10,10,x,),(2,14,x,),(7,18,x,),(13,5,x,),(16,6,x,),(17,5,x,),(12,10,x,),(3,13,x,),(5,16,x,),(4,14,x,),(6,17,x,),(14,4,x,),(10,8,x,),(11,9,x,),(13,12,x,),(7,16,x,),(13,3,x,),(16,4,x,),(12,8,x,),(14,11,x,),(5,14,x,),(4,12,x,),(6,15,x,),(14,2,x,),(10,15,x,),(11,7,*,),(13,7,*,),(17,7,*,),(15,7,*,),(8,16,*,),(8,13,*,),(10,16,x,),(8,10,*,),(8,7,*,),(10,7,*,),(12,7,*,),(14,7,*,),(8,17,*,),(8,11,*,),(8,14,*,),(8,8,*,),(16,10,*,),(16,7,*,),(18,7,*,),(9,7,*,),(12,14,*,),(8,18,*,),(8,15,*,),(8,9,*,),(8,12,*,),(9,18,s,),(10,18,s,),(11,18,s,),(11,17,s,),(11,16,s,),(12,15,s,),(17,10,s,),(18,10,s,),(18,9,s,),(18,8,s,)

==> graphics/partial.txt <==
(3,3,*,),(7,6,*,),(6,4,*,1),(8,7,*,),(7,9,*,),(4,8,*,),(5,9,*,),(2,2,*,),(9,9,*,),(1,7,*,),(11,9,*,2),(1,4,*,),(3,7,*,),(7,7,*,),(2,3,*,),(4,3,*,3),(9,7,*,2),(1,5,*,),(6,9,*,),(8,9,*,),(7,5,*,4),(2,7,*,),(2,4,*,),(4,7,*,),(5,8,*,),(2,1,*,4),(10,9,*,),(1,6,*,),(0,2,p,),(6,10,p,),(3,6,p,),(6,7,p,),(8,10,p,),(7,12,p,),(2,8,p,),(-1,4,p,),(2,5,p,),(4,5,p,),(5,6,p,),(10,10,p,),(0,6,p,),(0,3,p,),(7,13,p,),(1,1,p,),(6,5,p,),(6,11,p,),(7,10,p,),(8,8,p,),(8,11,p,),(6,8,p,),(3,4,p,),(-1,5,p,),(5,10,p,),(5,7,p,),(4,9,p,),(2,6,p,),(5,4,p,0),(4,6,p,),(9,10,p,),(10,8,p,),(-2,4,p,),(3,8,p,),(1,2,p,),(6,12,p,),(0,4,p,),(3,5,p,),(7,11,p,),(3,2,p,),(8,12,p,),(7,8,p,),(6,6,p,),(8,6,p,),(-1,3,p,),(4,10,p,),(5,11,p,),(5,5,p,),(4,4,p,),(9,8,p,),(9,11,p,),(1,3,p,),(0,5,p,),(3,9,p,),(5,3,s,t),(3,2,p,0),(8,6,p,0),(10,8,p,0),(6,4,r,ultra thick, dashed),(6,4,d,ultra thick, dashed),(7,5,r,ultra thick, dashed),(7,5,d,ultra thick, dashed),(8,6,r,ultra thick, dashed),(8,6,d,ultra thick, dashed),(9,7,r,ultra thick, dashed),(9,7,d,ultra thick, dashed),(10,8,r,ultra thick, dashed),(10,8,d,ultra thick, dashed),(11,9,r,ultra thick, dashed),(11,9,d,ultra thick, dashed),(5,4,d,ultra thick, dashed),(4,3,r,ultra thick, dashed),(4,3,d,ultra thick, dashed),(3,2,r,ultra thick, dashed),(3,2,d,ultra thick, dashed),(2,1,r,ultra thick, dashed),(2,1,d,ultra thick, dashed)

==> graphics/partial_orig.txt <==
(2,7,p,),(2,1,p,),(7,8,p,),(4,1,p,),(7,5,p,),(7,2,p,),(3,3,*,),(5,6,p,),(6,1,p,),(5,3,p,0),(6,4,s,t),(8,7,p,),(8,1,p,),(8,4,p,),(2,8,p,),(4,5,p,),(7,6,p,),(4,2,p,),(7,3,p,),(1,1,p,),(1,4,p,),(3,4,p,),(8,8,p,),(5,7,p,),(6,2,p,),(8,5,p,),(8,2,p,),(4,6,p,),(7,7,p,),(7,1,p,),(5,5,p,),(7,4,p,),(1,5,p,),(3,8,p,),(1,2,p,),(3,5,p,),(6,3,p,),(8,6,p,),(6,6,p,0),(8,3,p,),(2,4,*,),(4,7,*,),(4,4,*,),(1,3,*,),(3,6,*,),(1,6,*,),(6,7,*,3),(2,5,*,),(4,8,*,),(2,2,*,),(1,7,*,),(3,7,*,),(3,1,*,),(6,8,*,2),(5,4,*,4),(6,5,*,1),(5,1,*,4),(2,6,*,),(2,3,*,),(4,3,*,),(1,8,*,),(5,8,*,),(3,2,*,),(5,2,*,2),(6,5,d,ultra thick, dashed),(6,5,r,ultra thick, dashed),(6,6,r,ultra thick, dashed),(6,7,r,ultra thick, dashed),(6,8,r,ultra thick, dashed)
,(5,4,r,ultra thick, dashed),(5,3,r,ultra thick, dashed),(5,2,r,ultra thick, dashed),(5,1,r,ultra thick, dashed)

==> graphics/span1.txt <==
(3,5,*,),(4,3,*,),(1,5,*,),(4,4,*,),(4,1,*,),(5,1,*,),(4,2,*,),(4,5,*,),(2,5,*,)

==> graphics/span2.txt <==
(3,3,*,),(5,1,*,),(2,5,*,),(3,4,*,),(3,1,*,),(4,1,*,),(1,5,*,),(3,5,*,),(3,2,*,)

==> graphics/span3.txt <==
(4,4,*,),(3,6,*,),(4,1,*,),(4,5,*,),(4,2,*,),(1,6,*,),(2,6,*,),(4,6,*,),(4,3,*,)

==> graphics/span4.txt <==
(3,4,*,),(2,6,*,),(3,1,*,),(3,5,*,),(4,1,*,),(3,2,*,),(1,6,*,),(3,6,*,),(3,3,*,)

==> graphics/stick.txt <==
(0,0,*,),(1,0,*,),(2,0,*,),(3,0,*,),(4,0,*,)
